Integrating Random Effects in Deep Neural Networks

Modern approaches to supervised learning like deep neural networks (DNNs) typically implicitly assume that observed responses are statistically independent. In contrast, correlated data are prevalent in real-life large-scale applications, with typical sources of correlation including spatial, temporal and clustering structures. These correlations are either ignored by DNNs, or ad-hoc solutions are developed for specific use cases. We propose to use the mixed models framework to handle correlated data in DNNs. By treating the effects underlying the correlation structure as random effects, mixed models are able to avoid overfitted parameter estimates and ultimately yield better predictive performance. The key to combining mixed models and DNNs is using the Gaussian negative log-likelihood (NLL) as a natural loss function that is minimized with DNN machinery including stochastic gradient descent (SGD). Since NLL does not decompose like standard DNN loss functions, the use of SGD with NLL presents some theoretical and implementation challenges, which we address. Our approach which we call LMMNN is demonstrated to improve performance over natural competitors in various correlation scenarios on diverse simulated and real datasets. Our focus is on a regression setting and tabular datasets, but we also show some results for classification. Our code is available at https://github.com/gsimchoni/lmmnn.

==> images/lmmnn_mlp.tikz <==
\documentclass{standalone}
\usepackage{tikz}

\begin{document}
% X Input layer neurons'number
\newcommand{\inputnum}{16} 

% Z Input layer neurons'number
\newcommand{\inputnumZ}{6} 

% X Hidden layer neurons'number
\newcommand{\hiddennumA}{12}  

% Z Hidden layer neurons'number
\newcommand{\hiddennumZ}{5}

% X Another hidden layer neurons'number
\newcommand{\hiddennumB}{10}  

% Output layer neurons'number
\newcommand{\outputnum}{1} 
 
\begin{tikzpicture}
 
% X Input Layer
\foreach \i in {1,...,\inputnum}
{
    \node[circle, 
        minimum size = 6mm,
        draw] (Input-\i) at (0,-\i) {};
}

% Z Input Layer
\foreach \i in {1,...,\inputnumZ}
{
    \node[circle, 
        minimum size = 6mm,
        draw] (InputZ-\i) at (5,\i - 2) {};
}
 
% X Hidden Layer A
\foreach \i in {1,...,\hiddennumA}
{
    \node[circle, 
        minimum size = 6mm,
        draw,
        yshift=(\hiddennumA-\inputnum)*5 mm
    ] (HiddenA-\i) at (5,-\i) {};
}

% Z Hidden Layer A
\foreach \i in {1,...,\hiddennumZ}
{
    \node[circle, 
        minimum size = 6mm,
        draw,
        yshift=(\hiddennumZ-\inputnumZ)*5 mm
    ] (HiddenZ-\i) at (10,\i - 1) {};
}

% X Hidden Layer B
\foreach \i in {1,...,\hiddennumB}
{
    \node[circle, 
        minimum size = 6mm,
        draw,
        yshift=(\hiddennumB-\inputnum)*5 mm
    ] (HiddenB-\i) at (10,-\i) {};
}

% X Output Layer
\foreach \i in {1,...,\outputnum}
{
    \node[circle, 
        minimum size = 6mm,
        draw,
        yshift=(\outputnum-\inputnum)*5 mm
    ] (Output-\i) at (15,-\i) {};
}
 
% X Connect neurons In-HiddenA
\foreach \i in {1,...,\inputnum}
{
    \foreach \j in {1,...,\hiddennumA}
    {
        \draw[->, shorten >=1pt, color=gray] (Input-\i) -- (HiddenA-\j);   
    }
}

% Z Connect neurons In-HiddenZ
\foreach \i in {1,...,\inputnumZ}
{
    \foreach \j in {1,...,\hiddennumZ}
    {
        \draw[->, shorten >=1pt, color=gray] (InputZ-\i) -- (HiddenZ-\j);   
    }
}

% X Connect neurons HiddenA-HiddenB
\foreach \i in {1,...,\hiddennumA}
{
    \foreach \j in {1,...,\hiddennumB}
    {
        \draw[->, shorten >=1pt, color=gray] (HiddenA-\i) -- (HiddenB-\j);   
    }
}
 
% Connect neurons HiddenB-Out
\foreach \i in {1,...,\hiddennumB}
{
    \foreach \j in {1,...,\outputnum}
    {
        \draw[->, shorten >=1pt, color=gray] (HiddenB-\i) -- (Output-\j);
    }
}

% Connect neurons HiddenZ-Out
\foreach \i in {1,...,\hiddennumZ}
{
    \foreach \j in {1,...,\outputnum}
    {
        \draw[->, shorten >=1pt, color=gray] (HiddenZ-\i) -- (Output-\j);
    }
}

% X
\draw (Input-8) ++(-1,-5mm)
        node[left]{\Huge $X$};
% Z
\draw (InputZ-3) ++(-1, 5mm)
        node[left]{\Huge $Z$};
% f(X)
\draw (Output-1) ++(-2,-2)
        node[right]{\huge $f(X)$};
% g(Z)
\draw (Output-1) ++(-2,5)
        node[right]{\huge $g(Z)$}; 
% NLL
\draw (Output-1) ++(0.2,0)
        node[right]{\huge $NLL(f, g, \theta | y)$};
        
\end{tikzpicture}
\end{document}

